Personal Health Knowledge Graph for Clinically Relevant Diet Recommendations

We propose a knowledge model for capturing dietary preferences and personal context to provide personalized dietary recommendations. We develop a knowledge model called the Personal Health Ontology, which is grounded in semantic technologies, and represents a patient's combined medical information, social determinants of health, and observations of daily living elicited from interviews with diabetic patients. We then generate a personal health knowledge graph that captures temporal patterns from synthetic food logs, annotated with concepts from the Personal Health Ontology. We further discuss how lifestyle guidelines grounded in semantic technologies can be reasoned with the generated personal health knowledge graph to provide appropriate dietary recommendations that satisfy the user's medical and other lifestyle needs.

==> reviews.txt <==
SUBMISSION: 3
TITLE: Personal Health Knowledge Graph for Clinically Relevant Diet Recommendations


----------------------- REVIEW 1 ---------------------
SUBMISSION: 3
TITLE: Personal Health Knowledge Graph for Clinically Relevant Diet Recommendations
AUTHORS: Oshani Seneviratne, Jon Harris, Ching-Hua Chen and Deborah L. McGuinness

----------- Overall evaluation -----------
SCORE: 2 (accept)
----- TEXT:
Overview of paper

This paper proposes an ontology to represent a user’s dietary information, which can be extracted from food logs into structured formats. This ontology (alongside a more general food knowledge graph) can then be used to recommend food that is inline with user’s medical and lifestyle needs. This ontology includes food preferences and dislikes, nutritional needs and financial considerations etc. This ontology can be used with a non-personalized food KG to provide recommendations in structured formats such as in the case of diets for Type 2 diabetic patients.

Reasons to accept

1. Paper is clear with its contributions, particularly in conjunction with diagrams and extended running examples.

2. Consultations were conducted with users of interest (ie type 2 diabetic patients), which meant that the system is designed with users in mind, especially by accounting for the type of questions users are likely to ask and the factors they consider in their food choices.

3. Ontology design is inter-operable with existing standards, which makes it easy to be integrated into existing food recommendation systems.

Areas that can be improved

1. The current paper reads like the earlier sections of a system demonstration paper. What can be included are sections such as the results and discussion section, which the authors acknowledge as future work in the conclusion. It might be good to consider evaluation, even at this early stage, because it can tell us how the system is performing and whether that performance is sufficient to be useable. For instance, there were some competency questions in section 6 – to what extent can these questions be satisfactorily answered to the user?

2. Since all of the current food logs are synthetic, how robust is the system to variations in questions asked to the system? For instance, instead of “Have I been consistent in my carb intake?”, can the system understand questions with similar meanings such as “Have I have been taking a good amount of staples lately?”

Missing references

Given Section 6, it seems like a clear downstream application that makes use of the ontology is task-oriented dialogue. Therefore, perhaps helpful is including some literature on personalized food recommender systems involved in task-oriented dialogue (Personalization in Goal-Oriented Dialog from Joshi, Mi and Faltings, 2017; Taskmaster-1: Toward a Realistic and Diverse Dialog Dataset from Bryne et al., 2019). Another possible idea is to consider how this work can integrate into such dialogue systems.

Overall recommendation

While the paper can be improved in some areas, it proposes an exciting area (health/food) where personal knowledge graphs can be used and has developed its proposed ideas lucidly throughout the paper, while putting in much considerations for its intended users and integration into other systems.



----------------------- REVIEW 2 ---------------------
SUBMISSION: 3
TITLE: Personal Health Knowledge Graph for Clinically Relevant Diet Recommendations
AUTHORS: Oshani Seneviratne, Jon Harris, Ching-Hua Chen and Deborah McGuinness

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
Sorry for brevity, review written on mobile due to short deadline and travelling.

Paper demonstrates a good case for PKG, building an ontology to advice on diet for patients with diabetes.

On the surface the paper is solid: well written, easy to follow,interesting use case, uses relevant external ontologies, PKG developed from interviews, competency questions.

However, my main concern is what the message is and lessons to be learnt are beyond the fact that what is demonstrated is possible. There are no real insights as to how the phkg is different from a kg except the nature of the contents.

How the phkg is generated is a crucial part, but is only superficially explained. Listing 1 clearly does not accurately reflect is caption. Also, I find the modelling in other RDF listings semantically poor: what is the difference between lowcarbdiet and highfatdiet except naming? (Also, is a diet a frequency?)

The modelling of the ontology makes improper use of equivalentto in combination with subclass of, forcing a superclass on the RHS of the equiv axiom, eg in listing 5 anything with sio:attribute Insulin is a subclass of fixedmedicationdosage?

Is the resulting phkg evaluated? Did it work? How well?

None of the built artefacts: ontology, pattern, interviews, sample phkg seem to be available.



----------------------- REVIEW 3 ---------------------
SUBMISSION: 3
TITLE: Personal Health Knowledge Graph for Clinically Relevant Diet Recommendations
AUTHORS: Oshani Seneviratne, Jon Harris, Ching-Hua Chen and Deborah McGuinness

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper proposes a knowledge model for capturing lifestyle behaviors, particularly diet, and dietary guidelines, in order to give dietary recommendations based on users' medical conditions.

Srengths:
- The topic discussed is highly relevant to the workshop, especially in the topic of semantic modelling using knowledge graphs, and is well motivated by an important use case: dietary recommendations for chronically ill users.
- The developed ontology is based on interviews with relevant users.

Weaknesses:
- The connection between PHO (Section 3) and PHKG (Section 4) is unclear, particularly the use of categories listed in the beginning of Section 3 for the RDF schema. It should probably made more clear, that this work will focus only on nutrient-focused knowledge, both for PHKG and the dietary guidelines.
- Both the intro and Section 3 mention the canonicalization of physical activity, however, only users' food logs are utilized, which I doubt contain any personal information about users' physical activities.
- The generation process of the PHKG is only briefly mentioned without any explanations, especially on how to get the example triples from users' food logs.
- It would be more interesting to see an example on how the semantic reasoner is applied on a PHKG triple and a dietary guideline in order to come up with a dietary recommendation.
- The paper provides no quantitative analysis to evaluate the proposed knowledge model.
